HyPASE: Hyperbolic Geometry for Parameter-Efficient Speech Emotion Fine-Tuning Framework for Large Audio-Language Models

Large Audio-Language Models (LALMs) excel at general speech understanding; however, adapting them to fine-grained tasks like Speech Emotion Recognition (SER) remains a significant bottleneck. Current Parameter-Efficient Fine-Tuning (PEFT) methods typically operate in flat Euclidean space, and this geometry fails to capture the multi-granularity nature of emotion cues, which range from low-level prosody to high-level semantics. To address this, we propose HyPASE, a hyperbolic PEFT framework for LALM-based SER. HyPASE leverages the Poincare ball model, using the hyperbolic radius as an explicit proxy for representational granularity. The framework consists of two core components: a Hyperbolic Geometric Adapter (HGA) for layer-adaptive weight modulation, and an Emotion-aware Multi-capacity Cross-modal Aggregator (EMCA) that compresses multi-scale features into compact audio prefixes. Empirical results on standard benchmarks show that HyPASE outperforms Euclidean PEFT baselines across all metrics on MELD and achieves a notable Unweighted Accuracy gain on IEMOCAP, particularly in class-imbalanced emotion recognition, with the accompanying slight Weighted Accuracy trade-off reflecting hyperbolic space's geometric prioritization of minority-class representations; furthermore, HyPASE achieves robust zero-shot cross-dataset generalization within a constrained parameter budget. By grounding the adaptation process in hyperbolic geometry, HyPASE offers a highly efficient path for LALM fine-tuning.

==> 00README.txt <==
HyPASE arXiv source package
===========================

Title
-----
HyPASE: Hyperbolic Geometry for Parameter-Efficient Speech Emotion
Fine-Tuning Framework for Large Audio-Language Models

Local compile (optional)
------------------------
pdflatex main
bibtex main
pdflatex main
pdflatex main

This package already includes main.bbl, and main.tex uses:
  \input{main.bbl}
so arXiv does not need to re-run BibTeX.

Submit to arXiv
---------------
1. Upload HYPASE_arXiv_submit.zip (or zip this folder yourself).
2. Process with: pdfLaTeX
3. Primary tex file: main.tex
4. Do not include *.aux *.log *.out *.pdf build junk.

What is included
----------------
main.tex                 paper + appendix entry
main.bbl                 bibliography (precomputed)
appendix_content.tex     proofs / sensitivity / delta figure
references.bib           BibTeX source (kept for completeness)
acmart.cls + ACM-Reference-Format.bst
figures/finalfinal.pdf
figures/liucheng.pdf
figures/fig5_hga_radius.pdf
figures/fig4_delta.pdf

Notes
-----
- Class options: sigconf,nonacm,screen (preprint, no ACM copyright strip)
- Authors / affiliations are the camera-ready names from HYPASE_ACM_MM_2026
- Appendix is merged into a single PDF for arXiv

